Automated Evaluation of Multi-Turn Dialogues in In-Car Conversational Assistants

In-car conversational assistants (ICAs) are increasingly integrated into vehicles to support route planning, vehicle control, and information access. Ensuring their reliability is challenging due to multi-turn interactions, the absence of explicit ground truth, and strict safety constraints. Existing evaluation techniques fall short, as they target single-turn settings and fail to capture constraint handling, context retention, and safety-critical behavior across turns. We propose an automated framework for testing the multi-turn conversational capabilities of ICAs. The system is treated as a black box and evaluated via closed-loop simulation with a strategy-guided user simulator, an adversarial strategy manager, and a two-tier LLM judge assessing turn-level failures and conversation-level quality. We evaluate the approach on an industrial ICA with six LLM backends and twelve human annotators. The automated judge shows substantial agreement with humans, and strategy guidance uncovers 2.96 times more unique failure types per conversation and more than doubles the number of unique failing conversations compared to unguided simulation.

==> experiments.txt <==
generator_llm:
    - deepseek-v3 (report validity rate)

judge_llm:
    - gpt-5-mini

backend_llm:
    cloud:
    - ~ gpt-4o-mini
    - DONE: gpt-4o
    - DONE: gpt-5-chat
    - DONE: deepseek-v3
    - reasoning model
    local:
    - mistral:14B
    - qwen:14B
-----------
Laptop:
  6 x in parallel base, approach = 1d
SSH: (not clear if two in parallel work)
  6 x two approaches x 4  = 2 d (not optimized)
----------
